Efficient High-Order Space-Angle-Energy Polytopic Discontinuous Galerkin Finite Element Methods for Linear Boltzmann Transport

We introduce an $hp$-version discontinuous Galerkin finite element method (DGFEM) for the linear Boltzmann transport problem. A key feature of this new method is that, while offering arbitrary order convergence rates, it may be implemented in an almost identical form to standard multigroup discrete ordinates methods, meaning that solutions can be computed efficiently with high accuracy and in parallel within existing software. This method provides a unified discretisation of the space, angle, and energy domains of the underlying integro-differential equation and naturally incorporates both local mesh and local polynomial degree variation within each of these computational domains. Moreover, general polytopic elements can be handled by the method, enabling efficient discretisations of problems posed on complicated spatial geometries. We study the stability and $hp$-version a priori error analysis of the proposed method, by deriving suitable $hp$-approximation estimates together with a novel inf-sup bound. Numerical experiments highlighting the performance of the method for both polyenergetic and monoenergetic problems are presented.

==> numerics/mono_3d_data/errors_0.csv <==
n_dofs, l2_space_angle_error, dg_norm_error
48, 2.96547, 4.92782
1536, 1.33645, 2.1371
49152, 0.609972, 1.05401
1572864, 0.307816, 0.571423
50331648, 0.154983, 0.320822
1610612736, 0.0776626, 0.189545


==> numerics/mono_3d_data/errors_1.csv <==
n_dofs, l2_space_angle_error, dg_norm_error
768, 1.53824, 2.41189
24576, 0.253456, 0.410735
786432, 0.114886, 0.184108
25165824, 0.0332659, 0.053039
805306368, 0.00839386, 0.0133973


==> numerics/mono_3d_data/errors_2.csv <==
n_dofs, l2_space_angle_error, dg_norm_error
4320, 0.680025, 1.13029
138240, 0.168112, 0.267098
4423680, 0.0262286, 0.0419195
141557760, 0.00283116, 0.00455686
4529848320, 0.00035823, 0.000577563


==> numerics/poly_2d_data/dg_errors_0_poly_2d.csv <==
n_dofs, dg_error
512, 0.185614
8192, 0.105826
131072, 0.065377
2097152, 0.0426345
33554432, 0.0289329


==> numerics/poly_2d_data/dg_errors_1_poly_2d.csv <==
n_dofs, dg_error
6144, 0.0232719
98304, 0.00608811
1572864, 0.00166562
25165824, 0.000493844
402653184, 0.000154994


==> numerics/poly_2d_data/dg_errors_2_poly_2d.csv <==
n_dofs, dg_error
27648, 0.0061275
442368, 0.000973305
7077888, 0.000106508
113246208, 1.00968e-05
1811939328, 1.17805e-06


==> numerics/poly_2d_data/l2_errors_0_poly_2d.csv <==
n_dofs, l2_error
512, 0.105387
8192, 0.0514462
131072, 0.0257347
2097152, 0.0128991
33554432, 0.00646838


==> numerics/poly_2d_data/l2_errors_1_poly_2d.csv <==
n_dofs, l2_error
6144, 0.0152549
98304, 0.00355423
1572864, 0.000819984
25165824, 0.000198359
402653184, 4.92485e-05


==> numerics/poly_2d_data/l2_errors_2_poly_2d.csv <==
n_dofs, l2_error
27648, 0.00418646
442368, 0.000686511
7077888, 7.42989e-05
113246208, 6.53727e-06
1811939328, 7.09268e-07

